Bootstrapping form factor squared in ${\cal N}=4$ super-Yang-Mills

We propose a bootstrap program for the {\it form factor squared} with operator ${\rm tr}(\phi^2)$ in maximally supersymmetric Yang-Mills theory in the planar limit, which plays a central role for perturbative calculations of important physical observables such as energy correlators. The tree-level $N$-point form factor (FF) squared can be obtained by cutting $N$ propagators of a collection of two-point ``master diagrams" at $(N{-}1)$ loops: for $N=3,4,5,6$ there are merely $1, 2, 4, 13$ topologies of such diagrams respectively, and their numerators are strongly constrained by power-counting (including ``no triangle" property) and other constraints such as the ``rung rule". Moreover, these two-point diagrams provide a ``unification" of FF squared at different numbers of loops and legs, which is similar to extracting (planar) amplitude squared from vacuum master diagrams (dual to $f$-graphs): by cutting $2\leq n<N$ propagators, one can also extract the planar integrand of $n$-point FF squared at $(N-n)$ loops, thus our results automatically include integrands of 2-point (Sudakov) FF up to four loops (where the squaring is trivial), 3-point FF squared up to three loops, and so on. Our ansatz is completely fixed using soft limits of (tree and loop) FF squared and the multi-collinear limit which reduces it to the splitting function, without any other inputs such as unitarity cuts. This method opens up the exciting possibility of a {\it graphical bootstrap} for FF squared for higher $N$ (which contains {\it e.g.} planar Sudakov FF to $N{-}2$ loops) similar to that for the amplitude squared via $f$-graphs. We also comment on applications to the computation of leading order energy correlators where new structures are expected after performing phase-space integrations.

==> FF2_full_data/FF2_4pt_full_data.txt <==
{{{1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]), 
   1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]])}, 
  {1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    3/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]])}}, 
 {{1/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]), 
   1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]])}, 
  {1/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]])}}, 
 {{1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]), 
   1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]])}, 
  {1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]])}}, 
 {{1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]), 
   1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]])}, 
  {1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]])}}, 
 {{1, 1}, {1}}}


==> FF2_full_data/FF2_5pt_full_data.txt <==
{{{q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {x[1, 2]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 4]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 2]/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[4, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]])}, 
  {x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[4, 5]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[1, 2]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[1, SuperPlus[2]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[3, 5]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 2]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 2]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, SuperPlus[2]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[3, 4]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[5]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[5]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[4, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, 5]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, 5]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}}, 
 {{q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]])}, 
  {x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]), x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}}, 
 {{q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]])}, 
  {x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]) + 1/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + 1/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]) + 1/(2*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}}, 
 {{q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]), 
   q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]])}, 
  {x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]) + x[3, 4]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), 1/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]) + 
    1/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + 1/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(2*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(2*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}}, 
 {{q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]), 
   q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]])}, 
  {x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}, 
  {x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]), 
   x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), 1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]), 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]])}}, 
 {{1, 1, 1}, {1}, {1}, {1, 1, -1, -1}}}


==> FF2_full_data/FF2_6pt_full_data.txt <==
{{{q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(2*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(8*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (7*q2^2)/(8*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (5*q2^2)/(8*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(8*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(8*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (5*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(8*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (7*q2^2)/(8*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (7*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (7*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (7*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (7*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (7*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (5*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (5*q2^2)/(8*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (7*q2^2)/(8*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (5*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (5*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (5*q2^2)/(8*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (5*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (3*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (7*q2^2)/(8*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2^2)/(8*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2^2)/(8*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2^2)/(4*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (5*q2^2)/(8*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (7*q2^2)/(8*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(8*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (7*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2^2)/(4*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (5*q2^2)/(8*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (7*q2^2)/(8*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(4*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(4*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[5, SuperPlus[6]]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[6]]/(2*x[1, 2]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (3*x[4, SuperPlus[5]])/(4*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(2*x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(4*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(2*x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*x[3, 5])/(4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(4*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*x[2, 4])/(4*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*x[2, SuperPlus[3]])/(4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/
     (2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[4, SuperPlus[5]])/(4*x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/(2*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 5])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 4])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (3*x[3, 5])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 3])/(4*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(4*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 4])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 4])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(4*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[4, SuperPlus[5]])/
     (4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 4])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 4])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 5])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (3*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[3, 6])/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 4])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[3, 6])/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[3, 5])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[3, 6])/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 6])/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[2, 6])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[3, 6])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[1, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 5])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[3, 5])/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(4*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[1, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 6])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 5])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[1, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[2, 5])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 6])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(4*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[1, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 6])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[4, 6])/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 3])/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(4*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[4, 6])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4])/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[4, 6])/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(4*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(4*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(4*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/(2*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(4*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(4*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (3*x[4, SuperPlus[5]])/
     (4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (3*x[1, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(4*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 6])/(4*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (4*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[1, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[1, 5])/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[1]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(4*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[4, SuperPlus[5]])/
     (4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(4*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[1, 3])/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[1, 5])/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 5])/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[2, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[2]])/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[4]])/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(4*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(4*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[1, 5])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4])/(4*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 5])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[2]])/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[4]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 5])/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[6, SuperPlus[4]])/
     (4*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[6, SuperPlus[4]])/(4*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[6, SuperPlus[4]])/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(4*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[SuperMinus[5], SuperPlus[1]])/(4*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[SuperMinus[5], SuperPlus[1]])/(4*x[1, 2]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(4*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[SuperMinus[5], SuperPlus[1]])/(4*x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(4*x[1, 2]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(4*x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[SuperMinus[6], SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[SuperMinus[6], SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[SuperMinus[6], SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(4*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (3*q2)/(4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(4*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(4*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*q2)/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(2*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]])}, 
  {x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]^2/(2*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 5])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[3, 6])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, 6])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[4]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, SuperPlus[5]])/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 5]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (3*x[1, 3]*x[2, 5])/(4*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/
     (4*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 5])/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(4*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 2]*x[3, 6])/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 2]*x[3, 6])/(4*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[3, 6]*x[4, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 2]*x[3, 6])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[1, 2]*x[3, 6])/
     (4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 4]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 4]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[2, 6])/(4*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[2, 6])/(4*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, 6])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 4]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[3, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[2, 5]*x[4, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 6])/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, 6])/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[4, 6]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[4, 6]*x[5, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[4, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (3*x[1, 4]*x[2, 6])/
     (4*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[2, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[3, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[2, 5]*x[3, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 4])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 6])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 6])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 5])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[3, 6])/(4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[3, 6]*x[5, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[3, 6]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 6])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 4]*x[3, 5])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 5])/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 5])/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, 6])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, 6])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 5]*x[6, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[3, 5]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[2, 5]*x[6, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 6])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 6])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 6])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, 5])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, 5])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 6]*x[4, SuperPlus[5]])/(4*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[3, 6]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/(4*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(4*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(2*x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 5])/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 5])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[1, 5]*x[4, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[1, 3]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[1, 5]*x[4, 6])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[4, 6])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 6])/
     (4*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[1, 5]*x[3, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 5]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[1, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(4*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(4*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(2*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[2, SuperPlus[4]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[3, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(4*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 2]*x[2, SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 2]*x[1, SuperPlus[2]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 4]*x[4, SuperPlus[2]])/(4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[1, 2]*x[2, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 2]*x[1, SuperPlus[2]])/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[5, 6]*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[1, SuperPlus[3]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, SuperPlus[3]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, SuperPlus[3]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, SuperPlus[3]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[5, 6]*x[5, SuperPlus[6]])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (3*x[2, 4]*x[2, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[4, 5]*x[5, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[4, 5]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[4]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[1, SuperPlus[2]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[5]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, SuperPlus[1]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[4, 5]*x[4, SuperPlus[5]])/
     (4*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[1, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[4, 5]*x[4, SuperPlus[5]])/(4*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 5]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 6]*x[6, SuperPlus[3]])/(4*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (3*x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[4, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 6]*x[6, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[4, 6]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[4, 6]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[5, 6]*x[6, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[5, 6]*x[6, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[5, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[5, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(12*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    1/(12*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    1/(12*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    1/(12*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    1/(12*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(4*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(4*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 5/(12*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    2/(3*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 5/(12*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    2/(3*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(6*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(3*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(6*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(6*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(12*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(12*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(6*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(6*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    5/(12*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 2/(3*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(12*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(3*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(6*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(6*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 2/(3*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(6*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(3*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(12*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(6*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(6*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(12*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(3*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 5/(12*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(3*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    5/(6*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(6*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    7/(12*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    3/(4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    7/(12*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    3/(4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    7/(12*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(4*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(4*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(6*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    3/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(6*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(6*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 2/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    3/(4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    3/(4*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    2/(3*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 2/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    3/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    5/(12*x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(3*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(3*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(12*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(12*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(6*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    3/(4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(6*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    5/(12*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(6*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    5/(12*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 2/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    7/(12*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    7/(12*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(3*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(6*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(6*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(6*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(12*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    2/(3*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    5/(6*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(12*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(4*x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(12*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    5/(6*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    5/(6*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    7/(12*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(6*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(6*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    7/(12*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(6*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 7/(12*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 5/(12*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 3/(4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 5/(12*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 7/(12*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 5/(12*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 5/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(6*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(6*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(12*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 5/(12*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(12*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 5/(12*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(6*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 7/(12*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 7/(12*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(6*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(12*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(12*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(12*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    2/(3*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 5/(6*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 5/(12*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 5/(6*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(12*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 2]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(6*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(12*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 3/(4*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(3*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(6*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(12*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(12*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(4*x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(12*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(6*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    7/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    7/(12*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    7/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(6*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    3/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    3/(4*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(6*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(3*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(12*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(2*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]), (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(2*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(2*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (2*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]])}, 
  {(q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 2])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 2])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 2]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, 5])/
     (2*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[4, 5])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 5])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, 6])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]^2/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]^2/(2*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]^2/(2*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]^2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]^2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]^2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]^2/(2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(2*x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]^2/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, SuperPlus[6]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(2*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 6])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 5])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, 5])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(2*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 6])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, 6])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(2*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[6, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[6, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, SuperPlus[5]])/(2*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[4]]*x[5, 6])/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[4]]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, 6])/
     (2*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[5, 6])/
     (2*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[4], SuperPlus[1]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[3, 5]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[3, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[6]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[6]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[4]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[4]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[5]]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[3, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[1, 5])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[6]]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[1, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[5]]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[4]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[4]]*x[4, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[5]]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[3, 4])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[4], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[4], SuperPlus[1]])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[4], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[3, SuperPlus[5]]*x[4, 6])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/
     (2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (3*x[2, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[4]]*x[3, 6])/(4*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, 6])/(4*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(4*x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[3, SuperPlus[5]]*x[4, 6])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, 6])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[2]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (3*x[3, 6]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (3*x[1, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (3*x[3, SuperPlus[1]]*x[4, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(4*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (3*x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 4]*x[3, 6])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[2, 3]*x[4, 6])/
     (4*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[3, 5])/(4*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 3]*x[4, 5])/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[1, 4]*x[3, 5])/
     (4*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 3]*x[4, 5])/(4*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[5, SuperPlus[6]])/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(4*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 6]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 6]*x[4, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(4*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 2]*x[4, 6])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[3, 4])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[2, 3]*x[4, 5])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[2, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[1, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (3*x[2, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (3*x[2, 4]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (3*x[1, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (3*x[1, 4]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 3]*x[2, 6])/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (3*x[1, 2]*x[3, 6])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, 4])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[3, 5])/(4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (4*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[4]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[3, SuperPlus[1]]*x[4, 5])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(2*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[4]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 5])/
     (4*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (4*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (2*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(4*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[3, 5])/(4*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[2, 3]*x[4, 5])/
     (4*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 2]*x[4, 5])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 3]*x[2, 5])/
     (4*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 2]*x[3, 5])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[4, 5]*x[6, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[4, 5]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (3*x[2, 3]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*x[2, 3]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (3*x[1, 3]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (3*x[3, 5]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 6])/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(4*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[5]])/
     (4*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(4*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[1]]*x[4, 5])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[5, 6])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, 6])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, 5])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(2*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[1, 2]*x[4, 5])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[2, 3]*x[5, 6])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[2, 3]*x[5, 6])/(4*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[2, 3]*x[4, 5])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[1, 3]*x[5, 6])/(4*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[6, SuperPlus[2]])/
     (4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(4*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (4*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(4*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[5]])/
     (4*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[3, 5])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[1]])/(4*x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(4*x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[4, 6])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 4]*x[5, 6])/(4*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[1, 5]*x[4, 6])/(4*x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 4]*x[3, 5])/(4*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[1, 4]*x[5, 6])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 4]*x[5, SuperPlus[1]])/
     (4*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 6]*x[4, 5])/(4*x[1, 2]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 6]*x[4, 5])/(4*x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, 6])/(4*x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[4, 6])/(4*x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(4*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (4*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (4*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(4*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(4*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (4*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (4*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (4*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(4*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(4*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(4*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (4*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(4*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(4*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/
     (4*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[2]])/(4*x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 4])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 5])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 6])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[4]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[4]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 6])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[5]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[4], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[4, 5])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 5])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, 4])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, 4])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 5])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 4])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 4])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 5])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 4])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 5])/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[4]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 4])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[1, 4])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 6])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 4])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 5])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[1, 5])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[2, 5])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 5])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 5])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 5])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[3, 6])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, 5])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[1, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 3])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 4])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[1, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[1, 4])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 6])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, 6])/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 6])/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, 6])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[1, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[1, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 5])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 6])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 3])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 5])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 5])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 6])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 3])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, 6])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 4])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[1, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 6])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[2, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[5]]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 4])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, 4])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, 4])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[2, 6])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 3])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[1, 5])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 5])/
     (x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[2, 6])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[1, 5])/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 5])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 4])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 4])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[1, 4])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, 6])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[1, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[2, 5])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[2, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[1, 5])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[5]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[5]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[SuperMinus[4], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[4], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[5], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[5], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[5], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[6], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[6], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[6], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[6], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[6]]*x[4, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[6]]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, 6])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[6]]*x[5, 6])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[2, 4])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 5])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[5]]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[5, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[2, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 2]*x[2, 4])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[1, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 5])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 4])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 2]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[2, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 2]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[2, 3])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[1, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 6])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[2, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, 6])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, 6])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 5])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 5])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, 4])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 3])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[2, 4])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 3])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[5]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[5]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 6])/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[3, SuperPlus[5]])/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, 6])/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 3])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 3])/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 5])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[4, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 4])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[2, 5])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 2]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[3, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 4])/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 4])/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[4, 6])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[4, 6])/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 4])/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 4])/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 5])/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, 6])/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[SuperMinus[4], SuperPlus[1]])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[1]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 2]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[2]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 2]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[6]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[4]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[2, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]) + x[2, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + x[1, 4]/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 3]/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]) + x[2, 3]/(2*x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[2, 3]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 5]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[2, 4]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[3, 4]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 2]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 2]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(2*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(2*x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(2*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(2*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(2*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(2*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(2*x[1, 2]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(2*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(2*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(2*x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(2*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(2*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(2*x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(2*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(2*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(2*x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/(2*x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(2*x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(2*x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (2*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 2]/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[6]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 2]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 2]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 2]/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 2]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 2]*x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 2]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 2]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 2]*x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 2]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 4]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 2]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[1, 3]*x[1, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 2]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 2]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}}, 
 {{q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 5]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]) + x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]) + x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]) + x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, 5]^2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]])}, 
  {x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + x[3, 6]^2/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + x[2, 4]^2/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]^2/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]^2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]^2/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[6, SuperPlus[4]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[6, SuperPlus[5]]) + x[2, 6]^2/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]) + x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[4, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]), 
   1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]])}, 
  {(q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (q2*x[3, 6])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]), (q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 6]*x[2, 5]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]])}, 
  {x[1, 3]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]^2/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[6]]^2/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]^2/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]^2/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]^2/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[2, 4]*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + x[2, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]) + 1/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + 1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 4]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 4]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, 6])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 5])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    (x[1, 3]*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[1, 5])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[2, 6]*x[3, 6])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 5])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[3, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[1, 6])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, 6])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[4]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[3, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[1, 5])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[3, 5])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, 6])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, 6])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[1, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[1, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[6]]/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[4, SuperPlus[6]]/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + x[1, 3]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]), x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]) + x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + x[1, 3]/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[1, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]) + 1/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]) + 1/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]) + 1/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]) + 1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + 1/(x[1, 6]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + 1/(x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[1, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}}, 
 {{q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 5]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]^2/(2*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[5, 6]^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]^2/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[3, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, 4]^2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(2*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/
     (x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (2*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[3, 5])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[2, 5]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*x[2, 5]*x[3, SuperPlus[1]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[1, 3]*x[5, SuperPlus[2]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[1, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(4*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[2, 5]*x[5, SuperPlus[2]])/(4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), 1/(4*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    1/(4*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(6*x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(6*x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    3/(4*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    3/(4*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    5/(6*x[1, 3]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    5/(6*x[1, 3]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 5]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[1, 5]*x[2, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (q2*x[2, 4])/(2*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(2*x[1, 5]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[2, 4])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 5]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 4]*x[5, SuperPlus[6]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]^2/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]^2/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]^2/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[3, 5]*x[4, SuperPlus[6]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 5])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 5])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 4]*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(2*x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[4, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]) + 1/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[1, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[2, 4]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[2, 4])/
     (x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]) + (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + (x[1, 3]*x[2, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/(x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[4]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 4])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 4])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[1, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[2, 5])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[1, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 4])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, 6])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[1, 4])/
     (x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[SuperMinus[5], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[1, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[1, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[5]]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, 6])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, 6])/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, 6])/
     (x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[3, 5])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/
     (x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, 6])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[2, 5]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[2, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[4, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 6]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[4, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[1, 3]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[1, 4]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 4]/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]) + x[1, 5]/(2*x[1, 3]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[1, 5]/(2*x[1, 3]*x[1, 4]*x[1, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]) + x[1, 4]/(2*x[1, 3]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]) + x[3, 5]/(2*x[1, 3]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[4]]) + x[1, 3]/(2*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 4]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(2*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    q2/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(2*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), 1/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]) + 1/(x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]) + 1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + 1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}}, 
 {{q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]), q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 4]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, 6]^2/(x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (2*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (2*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[3, 6]^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]^2/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]^2/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]^2/(x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]^2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]^2/(x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]^2/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(2*x[1, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]^2/(x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(x[1, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[4, SuperPlus[5]])/
     (2*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/
     (x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (2*x[1, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(2*x[1, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(2*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 5]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (3*x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, 6])/
     (x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (3*x[1, 3]*x[2, 6])/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[2, 4]*x[3, 6])/(4*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[2, 4]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 3]*x[4, SuperPlus[2]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 6])/(4*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[3, SuperPlus[1]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (3*x[1, 3]*x[5, SuperPlus[2]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 6])/
     (4*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 4]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(4*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 4]*x[4, SuperPlus[2]])/(4*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (3*x[2, 4]*x[4, SuperPlus[2]])/(4*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 5]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[6, SuperPlus[5]])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(4*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(4*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(6*x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    2/(3*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(4*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    3/(4*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 3/(4*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 3/(4*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(3*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(4*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    3/(4*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 5/(6*x[1, 3]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(2*x[1, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]^2/(x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 4])/(x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 4]*x[3, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[6]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, 6])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 6]*x[4, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, 6])/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(2*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[4]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[2, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]) + 1/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    1/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 6]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 4]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 5])/
     (x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[4, 6])/
     (x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, 6])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[3]])/
     (x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/
     (x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, 6])/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 4])/(x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[4, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[1, 4])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 4])/(x[1, 3]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 4])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/(x[1, 3]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, 6])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[4, SuperPlus[6]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, 6])/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 6])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 5])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[1, 4])/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, 6])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[4]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[SuperMinus[5], SuperPlus[1]]*
      x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    (x[3, 6]*x[3, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[6]]*x[5, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 5]*x[4, 5])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[4, 5]*x[4, SuperPlus[6]])/
     (x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[4, 5])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[5]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, 5])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[4, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, 6])/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, 6])/(x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, 6])/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 5])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, 6])/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 5])/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 6])/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, 6])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/
     (x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 5])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[2]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[2]])/
     (x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[2]])/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[6]]/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 5]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[6]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/
     (x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[1, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 4]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(2*x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[2, 5]/(2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 4]/(2*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(2*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(2*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(2*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(2*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(2*x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(2*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(2*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(2*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]) + 
    1/(x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]) + 
    1/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[1, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[1, 4]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}}, 
 {{q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]), 
   q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (3*q2^2)/(8*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(8*x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(8*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (5*q2^2)/(8*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 6]/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*x[1, 5])/(4*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(4*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(4*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(4*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(4*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5])/(4*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 5])/(4*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[4]])/(4*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[SuperMinus[5], SuperPlus[1]])/(4*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (3*q2)/(4*x[1, 4]*x[1, 6]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(4*x[1, 5]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*q2)/(4*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 6]^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 6]^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(2*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (2*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 6]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]^2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/(2*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]^2/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (x[1, 3]*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 5])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 5]*x[3, SuperPlus[4]])/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 4]*x[2, 6])/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[3, 6])/(4*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 5])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 6])/(4*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, 6])/
     (4*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[3, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 4]*x[5, SuperPlus[2]])/
     (4*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(2*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 4]*x[3, SuperPlus[4]])/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 4]*x[4, SuperPlus[1]])/(4*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (3*x[2, 4]*x[4, SuperPlus[2]])/
     (4*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[5, SuperPlus[3]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(4*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[3, 4]*x[3, SuperPlus[4]])/
     (4*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (3*x[2, 5]*x[5, SuperPlus[2]])/
     (4*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(6*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    2/(3*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    3/(4*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(3*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(4*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    5/(12*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 5/(12*x[1, 4]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 3])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 5])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[6]])/
     (x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 5]*x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, SuperPlus[1]]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 6]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 5]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/(x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, 6])/(x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/(x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 5])/
     (x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 6])/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]^2/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]^2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]^2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]^2/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]^2/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/
     (2*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]^2/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]^2/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]^2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]^2/(x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(2*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]^2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]^2/
     (2*x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(x[1, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]^2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(x[1, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]^2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]^2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]^2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]^2/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]^2/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[6]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[3]])/(2*x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[1, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(2*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[1, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[3]])/
     (2*x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[2, 5]*x[3, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 5])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, 5])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[6]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 5])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[3]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/(x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 6])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, 6])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, 6])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[5]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[3]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[3, 4]*x[3, SuperPlus[6]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, 6]*x[4, SuperPlus[3]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[5, 6]*x[5, SuperPlus[3]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, 6])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 5])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[2]])/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[6, SuperPlus[3]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 6]*x[3, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(4*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 4]*x[3, 5])/(4*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(4*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 4]*x[6, SuperPlus[2]])/(4*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, SuperPlus[5]])/(4*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 4])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(4*x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(4*x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (2*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (4*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[4]]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[3]]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[4, 5]/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]) + 1/(x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    1/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/
     (x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[2, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 6])/(x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[3, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[3, 5])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 6])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, 6])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, 6])/
     (x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, 6])/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 4])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 5])/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 6])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, 6])/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 5])/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 5])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[1]]*x[4, 6])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[4, 6])/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 6])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, 5])/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[3, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 4])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 4]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/
     (x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[2, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 6])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 4])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[4, 6])/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, 5])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[5, 6])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, 6])/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[2, SuperPlus[1]])/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 4])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[3, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, 6])/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[1, 6])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, 6])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, 6])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 5]*x[4, SuperPlus[3]])/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 5])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[5, 6])/
     (x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[3, 6])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[3, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[4, 6])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[3, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[4, 6])/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[3, 4])/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, 6])/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 4])/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[3, 5])/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[3, 6])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[3, 6])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[6]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[2]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[SuperMinus[4], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[5]])/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 6]*x[3, SuperPlus[4]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[3, 4]*x[3, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 4])/(x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[3, 5])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, 4])/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 6]*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, 6]*x[5, SuperPlus[2]])/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[6]])/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[3, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (x[3, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[3, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[4, 6]*x[4, SuperPlus[3]])/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, 6]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[1, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 4])/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[5, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, 6])/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, 6])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[5, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, 4])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[4, 5]*x[4, SuperPlus[3]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 5])/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, 6])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[3, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, 5])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[3, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 6]*x[4, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[3, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[4, 6])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, 5])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 5])/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[3]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 4]*x[3, 6])/
     (x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[3, 6])/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 4])/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 5])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[6, SuperPlus[1]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[6, SuperPlus[1]]*x[SuperMinus[5], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[SuperMinus[5], SuperPlus[1]])/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[SuperMinus[6], 
       SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*
      x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/
     (x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[1, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, 5]/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 4]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, 6]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 6]/(x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[3, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, 6]/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[4], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 4]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 4]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 3]/(2*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[2, 4]/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]) + 
    x[1, 5]/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[1, 5]/(2*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    x[3, 4]/(2*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[2, 5]/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(2*x[1, 5]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(2*x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(2*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(2*x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(2*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(2*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(2*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(2*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(2*x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(2*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(2*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(2*x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(2*x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(2*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(2*x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(2*x[2, 5]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[5, SuperPlus[2]]/(x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]) + x[2, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, 6]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, 6]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 6]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, 6]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[6]]/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 6]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[2, SuperPlus[1]]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, 6]/(x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, 5]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, SuperPlus[1]]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, 4]/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/(x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[1, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, SuperPlus[1]]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[3, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]) + 1/(x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 6]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, SuperPlus[1]]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 6]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, SuperPlus[1]]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, SuperPlus[1]]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}}, 
 {{q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]), 
   q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2^2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2^2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + q2/(x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]) + q2/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2^2/(8*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(8*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*q2^2)/(8*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2^2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (7*q2^2)/(8*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (5*q2^2)/(8*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2^2/(2*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2^2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[5, SuperPlus[6]]/(2*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + x[4, SuperPlus[6]]/
     (2*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (3*x[5, SuperPlus[6]])/(4*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*x[4, SuperPlus[5]])/(4*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(2*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (3*x[5, SuperPlus[6]])/(4*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(4*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (3*x[4, 6])/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 5]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(4*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[4, SuperPlus[5]])/
     (4*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(4*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[4]])/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[5]]/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 5])/(4*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[4]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(4*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 6]/(4*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[6, SuperPlus[4]])/
     (4*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[5]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[5]]/
     (x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]), q2/(2*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + q2/(2*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (3*q2)/(4*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (3*q2)/(4*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (3*q2)/(4*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(4*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*q2)/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(4*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(4*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(4*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*q2)/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(4*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[2, 3]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 6]^2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[6, SuperPlus[1]]^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[1, 3]^2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/(2*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]^2/
     (2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]^2/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]^2/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]^2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]^2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]^2/(2*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 3]^2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]^2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]^2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[5, SuperPlus[2]])/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[2]])/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/
     (x[1, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[4], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(2*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 3]/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 4]*x[2, SuperPlus[3]])/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (3*x[1, 3]*x[2, 5])/(4*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 5])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (3*x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[2, 6])/(4*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[2, 6])/(4*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 5])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[2, 6])/(4*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 6])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[1, 4]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 3]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 6])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[3]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(2*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 3]*x[2, SuperPlus[3]])/(4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    (3*x[1, 3]*x[3, SuperPlus[1]])/(4*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, SuperPlus[1]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (3*x[2, 3]*x[3, SuperPlus[2]])/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (3*x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[2, 3]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (3*x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (3*x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (3*x[2, 3]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (3*x[1, 4]*x[4, SuperPlus[1]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[1]])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[3]])/
     (4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[1]])/(4*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[1]])/
     (4*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (2*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, SuperPlus[3]]/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 0}, 
  {(q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 6]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, 6])/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 3])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (q2*x[2, 4])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 6])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(2*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(2*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(2*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(2*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(2*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, 6])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[2, 4])/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 3])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, 5])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[6]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 6])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, 6])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 4])/(x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 4])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[3, 5])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[4, 6])/(x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[3, 5])/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (q2*x[3, SuperPlus[1]])/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 3])/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 3])/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 6])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[3, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[1, 3])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[1, 3])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[2, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[1, 4])/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[4, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, SuperPlus[3]])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[1, SuperPlus[3]])/
     (x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 3])/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[2, SuperPlus[3]])/
     (x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 3])/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 3])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[1, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 4])/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[2, 5])/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[2, 5])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (q2*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (q2*x[SuperMinus[5], SuperPlus[1]])/
     (x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (q2*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (q2*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), q2/(2*x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[1, 6]*x[2, 4]*x[2, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 4]/(x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 4]/(x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, 5]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, 5]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[6]]/(x[1, 4]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[6]]/(x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[6]]/(x[1, 3]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[6]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 5]/(x[1, 3]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[3]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/
     (x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 6]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[5]]/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, 6]/(x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, 5]/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(x[1, 4]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[5]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[5]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 3]*x[1, 6]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 6]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 6]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(2*x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 4]*x[1, 6]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 5]*x[3, 4]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[1, 5]*x[1, 6]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 5]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*
      x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[1, 6]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[1, 5]*x[1, 6]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 6]*x[2, 3]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 6]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/(x[1, 4]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 5])/(x[1, 5]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 5]*x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {x[2, 4]^2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]^2/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]^2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]^2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]^2/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]^2/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 3]^2/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]^2/
     (2*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]^2/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]^2/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]^2/(2*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]^2/(2*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]^2/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]^2/
     (2*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]^2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[1, 6]^2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]^2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 6]^2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]^2/(2*x[1, 3]*x[1, 5]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]^2/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]^2/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]^2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]^2/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]^2/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]^2/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]^2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]^2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 4]*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 6]*x[2, 3])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 3])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(2*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 4])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[2]])/
     (2*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[4, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[2]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (2*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[1]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 5]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[2]])/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[6, SuperPlus[2]])/
     (2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}, 
  {(x[1, 3]*x[2, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[2, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 3]*x[4, 5])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[6]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[6]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[3, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[2, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 5])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 6])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[6, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[SuperMinus[4], 
       SuperPlus[1]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 3]*x[3, 5])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[6, SuperPlus[1]])/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[3, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[6]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[4, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[2, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[4, SuperPlus[5]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, SuperPlus[3]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[4, SuperPlus[6]]*x[5, SuperPlus[1]])/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[5]])/(4*x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[6]])/(4*x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (3*x[2, 3]*x[4, 5])/
     (4*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[6]])/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[5]]*x[6, SuperPlus[1]])/
     (2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + (x[2, 6]*x[5, SuperPlus[3]])/
     (4*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[1]])/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (3*x[2, 4]*x[3, 5])/
     (4*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/(4*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, 6])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (3*x[4, 5]*x[6, SuperPlus[2]])/
     (4*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (3*x[2, 3]*x[6, SuperPlus[4]])/(4*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (3*x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/(4*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[4, SuperPlus[5]])/(4*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/(2*x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (3*x[2, 3]*x[5, 6])/
     (4*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 4]*x[6, SuperPlus[2]])/(4*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[5]])/
     (4*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[5]]*x[4, SuperPlus[1]])/
     (4*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[5, SuperPlus[1]])/(4*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[3, 5]*x[4, SuperPlus[1]])/
     (4*x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[3, 4]*x[5, SuperPlus[1]])/(4*x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[2, 5]*x[4, 6])/(4*x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (3*x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (4*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[6, SuperPlus[2]])/(4*x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (4*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[6, SuperPlus[4]])/
     (4*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (3*x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (4*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, SuperPlus[3]]/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 6]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[1, 6]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, 4]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[3, 4]/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, 5]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[5, SuperPlus[6]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/(x[2, 3]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[3]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[5]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   q2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 4]*x[1, 6]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 6]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 6]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]])}, 
  {(x[3, 5]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 4])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 5])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[6]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[3, 4])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 6])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, SuperPlus[3]]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[4, 5])/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 4]*x[4, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[4]]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[3, 4]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[5]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[3, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[5, 6])/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[4, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[5, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, SuperPlus[3]]*x[3, 4])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 6]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[5]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[SuperMinus[4], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 4]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 5]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[SuperMinus[6], SuperPlus[2]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[1, 4]*x[3, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[1, 3]*x[4, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + (x[1, 6]*x[2, 4])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 3]*x[2, 4])/(x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 5])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[3, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 6]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[3, 5])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[4, 5])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 6]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[2, 6])/(x[1, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, 5])/
     (x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[3]]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 6])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[2, 4])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 4]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[6, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 6])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, 6]*x[5, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, 6])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, 6])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 4])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[3]]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[5, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[4, 6])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, 5])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[4]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[3, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[5, 6])/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[2, 5])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, 6])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[5, 6])/
     (x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, 6])/(x[1, 5]*x[2, 3]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 3])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 4])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[2, 5])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[3, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[4, SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[4, SuperPlus[1]])/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[5, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, 6])/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[5, 6])/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[3, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, 5]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[6, SuperPlus[2]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[6, SuperPlus[4]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[4]]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[6, SuperPlus[5]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[3]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[4]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 3]*x[5, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 4])/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[1, 5]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 5]*x[2, 5])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[2, 3])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[1, 4]*x[2, 4])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 3]*x[2, 5])/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + (x[2, 4]*x[2, 5])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[2, 6]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, SuperPlus[3]]*x[2, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 6])/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 3]*x[1, 4])/(x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[2, 6])/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[2, 6])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 6]*x[2, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 5]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, 6])/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 3])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, 4])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[2, SuperPlus[3]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, SuperPlus[3]]*x[2, SuperPlus[4]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 5])/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[2, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 5])/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[5, SuperPlus[1]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 5])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 5])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[2, 3])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 4])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[2, 4])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 6]*x[2, 6])/(x[1, 4]*x[1, 5]*x[2, 3]*
      x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + (x[1, 6]*x[2, 6])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, SuperPlus[3]])/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, 4])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 3]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[2, 3])/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[1, 5])/(x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[6, SuperPlus[2]])/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[1, 6])/(x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[2, 6])/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[2, 4])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/(x[1, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[2, 5])/
     (x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[1, 5])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[5, SuperPlus[2]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[2]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[4], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[5], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[SuperMinus[6], SuperPlus[1]]*x[SuperMinus[6], SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   (x[2, 3]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[6]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + (x[1, 6]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/
     (x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 5]*x[5, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + (x[2, 5]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 6]*x[4, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 3]*x[6, SuperPlus[2]])/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 4]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, SuperPlus[3]]*x[3, 5])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[1, 3]*x[4, SuperPlus[1]])/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 3]*x[3, 5])/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + (x[1, 4]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + (x[3, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[1]]*x[5, SuperPlus[3]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, SuperPlus[2]]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[1, 3]*x[3, 5])/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + (x[2, 3]*x[4, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[5, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[3, 5]*x[5, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + (x[2, 4]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[6, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 3]*x[6, SuperPlus[3]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    (x[2, 3]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + (x[1, 3]*x[5, SuperPlus[1]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + (x[1, 6]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 5])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[5, SuperPlus[6]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[4]]*x[4, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[5, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[3, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 6]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, SuperPlus[4]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, SuperPlus[3]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[3, 6])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 6])/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[1, 5])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 4]*x[1, 6])/
     (x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[4, 6])/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 4]*x[3, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 5]*x[6, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, SuperPlus[1]]*x[3, SuperPlus[4]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, SuperPlus[1]]*x[4, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[4, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 3]*x[2, 5])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[1, 4]*x[3, SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[1, 3]*x[4, SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[5, SuperPlus[2]])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 4]*x[5, SuperPlus[2]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 3]*x[4, SuperPlus[3]])/
     (x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[2, 6])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 3]*x[3, 6])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[3, SuperPlus[4]])/
     (x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[2, 6])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 4]*x[4, 6])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[3, 6]*x[6, SuperPlus[2]])/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + (x[2, 4]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    (x[2, 4]*x[6, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 5]*x[3, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[3, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[5]]*x[5, SuperPlus[1]])/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[2, SuperPlus[5]])/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 3]*x[3, 6])/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[1, 6])/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[2, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 5]*x[4, SuperPlus[1]])/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[5, SuperPlus[3]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[1]]*x[3, SuperPlus[5]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[2]])/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[3]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[2, 6])/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[2, 3]*x[3, 6])/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[5, SuperPlus[1]])/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 3]*x[5, SuperPlus[3]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + (x[3, SuperPlus[2]]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + (x[3, 6]*x[6, SuperPlus[2]])/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[3]])/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + (x[6, SuperPlus[1]]*x[6, SuperPlus[3]])/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[2, SuperPlus[5]])/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[2, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 5]*x[3, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, SuperPlus[4]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[1]]*x[4, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[5, SuperPlus[1]]*x[5, SuperPlus[4]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[3, SuperPlus[2]])/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[5]])/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[4]])/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[4, SuperPlus[1]]*x[6, SuperPlus[1]])/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 5]*x[4, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 4]*x[5, SuperPlus[2]])/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, 4]*x[4, 6])/(x[1, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[1, 5]*x[4, SuperPlus[1]])/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[1, 4]*x[5, SuperPlus[1]])/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[2, 5]*x[5, 6])/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[3]]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, SuperPlus[2]]*x[6, SuperPlus[2]])/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + (x[2, SuperPlus[4]]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[4, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[5, 6]*x[6, SuperPlus[2]])/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + (x[2, 6]*x[6, SuperPlus[4]])/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[4]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + (x[2, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[2, 6]*x[6, SuperPlus[5]])/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + (x[2, 5]*x[6, SuperPlus[5]])/
     (x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[6, SuperPlus[1]]*x[6, SuperPlus[5]])/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[4], SuperPlus[1]])/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    (x[1, 3]*x[SuperMinus[5], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    (x[6, SuperPlus[1]]*x[SuperMinus[5], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    (x[4, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    (x[5, SuperPlus[1]]*x[SuperMinus[6], SuperPlus[1]])/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 3]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[3, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[4, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[5, 6]*x[SuperMinus[6], SuperPlus[1]])/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    (x[1, 4]*x[SuperMinus[6], SuperPlus[1]])/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[1, 6]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 5]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 6]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[1, 5]*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[1, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 5]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[2]]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[1, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[1, SuperPlus[3]]/
     (x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[2]]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]), x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/
     (x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[4, SuperPlus[1]]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 6]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 3]/(x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[1, 3]/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, SuperPlus[4]]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[2]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[4]]/(x[1, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[2]]/(x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[1, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, SuperPlus[3]]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 4]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/
     (x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[5, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[4], SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[3, 4]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[6], SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[2]]/
     (x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   x[3, 4]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[3, 4]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    x[3, 4]/(2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]) + x[3, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]) + x[3, 5]/(2*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    x[3, 4]/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]) + x[3, 5]/(x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, 5]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[6]]/(2*x[2, 3]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[6]]/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[3]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[3]]/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[4, 5]/(2*x[1, 3]*x[2, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[3]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, 5]/(2*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[4, SuperPlus[3]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[3]]/
     (2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, 6]/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 6]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[6, SuperPlus[3]]/
     (2*x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[6, SuperPlus[3]]/(2*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[6, SuperPlus[3]]/
     (2*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, 6]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[4, 6]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*
      x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[3]]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/
     (x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[3, 4]/(2*x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[3]]/(2*x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[4]]/(x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, 6]/(2*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/
     (2*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[4]]/(2*x[2, 4]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, 6]/(2*x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[5, 6]/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[3, 4]/(2*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[3, 5]/(2*x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[4, 5]/(2*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[5, 6]/(2*x[1, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(2*x[1, 3]*x[1, 5]*x[2, 3]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[3]]/(2*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[4]]/(2*x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[1, 4]*x[1, 5]*x[2, 4]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/
     (2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[4]]/(2*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[5]]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[1, 4]*x[1, 5]*x[2, 5]*
      x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[5]]/(x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]), 
   x[1, 3]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[1, 3]/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 5]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[1]]/(x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + x[5, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 6]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    x[5, SuperPlus[2]]/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + x[3, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    x[2, 6]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[1, 4]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[2, 6]/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[3, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[5, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[1, 3]/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[5, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[3, SuperPlus[1]]/
     (x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/
     (x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + x[2, 4]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 6]/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*
      x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[2, 6]/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[5, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 4]*x[2, 5]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, SuperPlus[3]]/(x[1, 4]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/
     (x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[1, 3]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[3, SuperPlus[1]]/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 4]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[4, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[2, 3]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[3, SuperPlus[1]]/
     (x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 3]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 4]/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[3, 5]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    x[6, SuperPlus[2]]/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + x[4, SuperPlus[1]]/(x[1, 5]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 6]/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[4, SuperPlus[2]]/
     (x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 3]/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[1, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[2, 5]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[3, SuperPlus[1]]/(x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 3]/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[2, 5]/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 3]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + x[1, 4]/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[1, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 5]*
      x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[2, 4]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 5]*x[2, 4]*
      x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, SuperPlus[3]]/(x[1, 3]*x[1, 4]*x[2, 5]*
      x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[6, SuperPlus[1]]/
     (x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[3, 4]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 3]*x[3, 5]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 4]/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[4, SuperPlus[1]]/(x[1, 3]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[2, 5]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[5, SuperPlus[1]]/(x[1, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[2, 3]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + x[6, SuperPlus[2]]/(x[1, 3]*x[2, 4]*x[2, 5]*
      x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[6, SuperPlus[2]]/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    x[SuperMinus[5], SuperPlus[1]]/(x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + x[SuperMinus[5], SuperPlus[1]]/
     (x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + x[SuperMinus[6], SuperPlus[1]]/
     (x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(2*x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[1]]) + q2/(2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(2*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(2*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(2*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(2*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[3, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*
      x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(2*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*
      x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(2*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(2*x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[1, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[1, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + q2/(x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[2, 4]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[1, 5]*x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 6]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[3, 4]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[2, 6]*x[3, 4]*
      x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[2, 3]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 5]*x[3, 5]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 3]*x[1, 4]*x[3, 4]*x[4, 5]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + q2/(x[1, 4]*x[2, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 4]*x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[2]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 3]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    q2/(x[1, 3]*x[2, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]) + 
    1/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 4]*x[2, 5]*x[2, 6]*x[4, 6]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[2, 6]*x[3, 4]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 5]*x[2, 6]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 5]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 6]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*
      x[3, SuperPlus[2]]*x[4, 5]*x[4, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 5]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[3, 4]*x[4, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 4]*x[3, 4]*x[3, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 5]*x[3, 4]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]), 
   1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[1, 5]*x[2, 5]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]) + 
    1/(x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 4]*x[2, 4]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 4]*x[3, 6]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 3]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]) + 1/(x[1, 3]*x[2, 3]*x[2, 6]*x[3, 4]*x[3, 6]*
      x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 6]*x[3, 4]*x[3, 5]*x[3, 6]*
      x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, SuperPlus[1]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 5]*x[3, 5]*x[3, 6]*x[4, 6]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[2, 4]*x[3, 4]*x[3, 6]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 6]*x[5, 6]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]) + 1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*
      x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, 6]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 6]*x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[3, 4]*x[4, 6]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, 6]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, 6]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[4, 5]*x[4, 6]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[2, 4]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, 6]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[4, 5]*x[4, 6]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]) + 1/(x[2, 4]*x[2, 5]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 6]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[2, 4]*x[4, 6]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 6]*x[3, 5]*x[3, 6]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[1, 5]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, 5]*x[5, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 6]*x[3, SuperPlus[1]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*
      x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[5, 6]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 5]*x[3, 5]*x[5, 6]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 4]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*x[5, 6]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*x[4, 5]*x[5, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, 5]*
      x[5, 6]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 4]*x[3, 4]*x[3, 5]*x[4, SuperPlus[1]]*x[5, 6]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]) + 1/(x[2, 4]*x[3, 4]*x[4, 5]*x[4, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 5]*x[3, SuperPlus[1]]*x[3, SuperPlus[2]]*x[4, 6]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[3, SuperPlus[1]]*x[4, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 5]*x[2, 4]*x[2, 5]*x[2, 6]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*x[4, 5]*x[4, 6]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 4]*x[2, 5]*x[3, 4]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 5]*x[3, 4]*x[3, 5]*x[4, 6]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 4]*x[2, 5]*x[3, 4]*x[3, 5]*x[5, SuperPlus[1]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 5]*x[2, 3]*x[2, 5]*x[2, 6]*x[3, 4]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 4]*x[2, 3]*x[2, 4]*x[2, 6]*x[3, 5]*
      x[3, 6]*x[4, 5]*x[6, SuperPlus[1]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 4]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 5]*x[3, 4]*x[3, 6]*x[3, SuperPlus[1]]*x[4, 5]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[1]]*x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 5]*x[3, 4]*x[4, 5]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*x[6, SuperPlus[1]]*
      x[6, SuperPlus[2]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[2, 3]*x[2, 5]*x[3, 5]*x[4, SuperPlus[1]]*x[4, SuperPlus[3]]*
      x[5, SuperPlus[1]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 5]*x[4, 5]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[3, 5]*x[3, SuperPlus[1]]*x[4, SuperPlus[2]]*
      x[4, SuperPlus[3]]*x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 4]*x[2, 5]*x[4, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[1, 3]*x[2, 3]*x[2, 4]*x[3, 4]*
      x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[3, 4]*x[3, SuperPlus[1]]*x[4, SuperPlus[1]]*
      x[4, SuperPlus[2]]*x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[2, 3]*x[2, 4]*x[4, 5]*x[4, SuperPlus[1]]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[2]]*x[5, SuperPlus[3]]*x[6, SuperPlus[3]]*
      x[6, SuperPlus[4]]*x[6, SuperPlus[5]]) + 
    1/(x[1, 3]*x[1, 4]*x[2, 3]*x[2, 5]*x[3, 5]*x[5, SuperPlus[1]]*
      x[5, SuperPlus[4]]*x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*
      x[6, SuperPlus[5]]) + 1/(x[2, 3]*x[2, 4]*x[3, 5]*x[3, SuperPlus[1]]*
      x[5, SuperPlus[1]]*x[5, SuperPlus[2]]*x[5, SuperPlus[4]]*
      x[6, SuperPlus[3]]*x[6, SuperPlus[4]]*x[6, SuperPlus[5]])}}, 
 {{2, 2, 2, 2, 2, 2}, {2, 2, -2, -2}, {2, -2, -2}, {2, 2, -4}, {2}, 
  {2, 2, -4}, {2, 2, -2, -2}, {2, 2}, {2, 2, 2, 2, -2, -2, -2, -2}, {2}, 
  {2, 2}, {1, 1, 2, -2, -1, -1, -2, 2}, {2, 2, 2, 2, -2, -1, -2, -1, -2, -2, 
   -2, -2, 1, 1}}}

